Isogeometric Mortar Coupling for Electromagnetic Problems

This paper discusses and analyses two domain decomposition approaches for electromagnetic problems that allow the combination of domains discretised by either N\'ed\'elec-type polynomial finite elements or spline-based isogeometric analysis. The first approach is a new isogeometric mortar method and the second one is based on a modal basis for the Lagrange multiplier space, called state-space concatenation in the engineering literature. Spectral correctness and in particular inf-sup stability of both approaches are analytically and numerically investigated. The new mortar method is shown to be unconditionally stable. Its construction of the discrete Lagrange multiplier space takes advantage of the high continuity of splines, and does not have an analogue for N\'ed\'elec finite elements. On the other hand, the approach with modal basis is easier to implement but relies on application knowledge to ensure stability and correctness.

==> fig03a.csv <==
### File generated by J. Corno on the22-Nov-2016 16:30:39###
#
u1,B1,u2,B2,u3,B3,u4,B4
0.000000,1.000000,0.000000,0.000000,0.333333,0.000000,0.666667,0.000000
0.006667,0.980000,0.013333,0.040000,0.346667,0.040000,0.673333,0.020000
0.013333,0.960000,0.026667,0.080000,0.360000,0.080000,0.680000,0.040000
0.020000,0.940000,0.040000,0.120000,0.373333,0.120000,0.686667,0.060000
0.026667,0.920000,0.053333,0.160000,0.386667,0.160000,0.693333,0.080000
0.033333,0.900000,0.066667,0.200000,0.400000,0.200000,0.700000,0.100000
0.040000,0.880000,0.080000,0.240000,0.413333,0.240000,0.706667,0.120000
0.046667,0.860000,0.093333,0.280000,0.426667,0.280000,0.713333,0.140000
0.053333,0.840000,0.106667,0.320000,0.440000,0.320000,0.720000,0.160000
0.060000,0.820000,0.120000,0.360000,0.453333,0.360000,0.726667,0.180000
0.066667,0.800000,0.133333,0.400000,0.466667,0.400000,0.733333,0.200000
0.073333,0.780000,0.146667,0.440000,0.480000,0.440000,0.740000,0.220000
0.080000,0.760000,0.160000,0.480000,0.493333,0.480000,0.746667,0.240000
0.086667,0.740000,0.173333,0.520000,0.506667,0.520000,0.753333,0.260000
0.093333,0.720000,0.186667,0.560000,0.520000,0.560000,0.760000,0.280000
0.100000,0.700000,0.200000,0.600000,0.533333,0.600000,0.766667,0.300000
0.106667,0.680000,0.213333,0.640000,0.546667,0.640000,0.773333,0.320000
0.113333,0.660000,0.226667,0.680000,0.560000,0.680000,0.780000,0.340000
0.120000,0.640000,0.240000,0.720000,0.573333,0.720000,0.786667,0.360000
0.126667,0.620000,0.253333,0.760000,0.586667,0.760000,0.793333,0.380000
0.133333,0.600000,0.266667,0.800000,0.600000,0.800000,0.800000,0.400000
0.140000,0.580000,0.280000,0.840000,0.613333,0.840000,0.806667,0.420000
0.146667,0.560000,0.293333,0.880000,0.626667,0.880000,0.813333,0.440000
0.153333,0.540000,0.306667,0.920000,0.640000,0.920000,0.820000,0.460000
0.160000,0.520000,0.320000,0.960000,0.653333,0.960000,0.826667,0.480000
0.166667,0.500000,0.333333,1.000000,0.666667,1.000000,0.833333,0.500000
0.173333,0.480000,0.346667,0.960000,0.680000,0.960000,0.840000,0.520000
0.180000,0.460000,0.360000,0.920000,0.693333,0.920000,0.846667,0.540000
0.186667,0.440000,0.373333,0.880000,0.706667,0.880000,0.853333,0.560000
0.193333,0.420000,0.386667,0.840000,0.720000,0.840000,0.860000,0.580000
0.200000,0.400000,0.400000,0.800000,0.733333,0.800000,0.866667,0.600000
0.206667,0.380000,0.413333,0.760000,0.746667,0.760000,0.873333,0.620000
0.213333,0.360000,0.426667,0.720000,0.760000,0.720000,0.880000,0.640000
0.220000,0.340000,0.440000,0.680000,0.773333,0.680000,0.886667,0.660000
0.226667,0.320000,0.453333,0.640000,0.786667,0.640000,0.893333,0.680000
0.233333,0.300000,0.466667,0.600000,0.800000,0.600000,0.900000,0.700000
0.240000,0.280000,0.480000,0.560000,0.813333,0.560000,0.906667,0.720000
0.246667,0.260000,0.493333,0.520000,0.826667,0.520000,0.913333,0.740000
0.253333,0.240000,0.506667,0.480000,0.840000,0.480000,0.920000,0.760000
0.260000,0.220000,0.520000,0.440000,0.853333,0.440000,0.926667,0.780000
0.266667,0.200000,0.533333,0.400000,0.866667,0.400000,0.933333,0.800000
0.273333,0.180000,0.546667,0.360000,0.880000,0.360000,0.940000,0.820000
0.280000,0.160000,0.560000,0.320000,0.893333,0.320000,0.946667,0.840000
0.286667,0.140000,0.573333,0.280000,0.906667,0.280000,0.953333,0.860000
0.293333,0.120000,0.586667,0.240000,0.920000,0.240000,0.960000,0.880000
0.300000,0.100000,0.600000,0.200000,0.933333,0.200000,0.966667,0.900000
0.306667,0.080000,0.613333,0.160000,0.946667,0.160000,0.973333,0.920000
0.313333,0.060000,0.626667,0.120000,0.960000,0.120000,0.980000,0.940000
0.320000,0.040000,0.640000,0.080000,0.973333,0.080000,0.986667,0.960000
0.326667,0.020000,0.653333,0.040000,0.986667,0.040000,0.993333,0.980000
0.333333,0.000000,0.666667,0.000000,1.000000,0.000000,1.000000,1.000000


==> fig03b.csv <==
### File generated by J. Corno on the22-Nov-2016 16:30:39###
#
u1,B1,u2,B2,u3,B3,u4,B4,u5,B5
0.000000,1.000000,0.000000,0.000000,0.000000,0.000000,0.333333,0.000000,0.666667,0.000000
0.006667,0.960400,0.013333,0.077600,0.020000,0.001800,0.346667,0.000800,0.673333,0.000400
0.013333,0.921600,0.026667,0.150400,0.040000,0.007200,0.360000,0.003200,0.680000,0.001600
0.020000,0.883600,0.040000,0.218400,0.060000,0.016200,0.373333,0.007200,0.686667,0.003600
0.026667,0.846400,0.053333,0.281600,0.080000,0.028800,0.386667,0.012800,0.693333,0.006400
0.033333,0.810000,0.066667,0.340000,0.100000,0.045000,0.400000,0.020000,0.700000,0.010000
0.040000,0.774400,0.080000,0.393600,0.120000,0.064800,0.413333,0.028800,0.706667,0.014400
0.046667,0.739600,0.093333,0.442400,0.140000,0.088200,0.426667,0.039200,0.713333,0.019600
0.053333,0.705600,0.106667,0.486400,0.160000,0.115200,0.440000,0.051200,0.720000,0.025600
0.060000,0.672400,0.120000,0.525600,0.180000,0.145800,0.453333,0.064800,0.726667,0.032400
0.066667,0.640000,0.133333,0.560000,0.200000,0.180000,0.466667,0.080000,0.733333,0.040000
0.073333,0.608400,0.146667,0.589600,0.220000,0.217800,0.480000,0.096800,0.740000,0.048400
0.080000,0.577600,0.160000,0.614400,0.240000,0.259200,0.493333,0.115200,0.746667,0.057600
0.086667,0.547600,0.173333,0.634400,0.260000,0.304200,0.506667,0.135200,0.753333,0.067600
0.093333,0.518400,0.186667,0.649600,0.280000,0.352800,0.520000,0.156800,0.760000,0.078400
0.100000,0.490000,0.200000,0.660000,0.300000,0.405000,0.533333,0.180000,0.766667,0.090000
0.106667,0.462400,0.213333,0.665600,0.320000,0.460800,0.546667,0.204800,0.773333,0.102400
0.113333,0.435600,0.226667,0.666400,0.340000,0.519600,0.560000,0.231200,0.780000,0.115600
0.120000,0.409600,0.240000,0.662400,0.360000,0.573600,0.573333,0.259200,0.786667,0.129600
0.126667,0.384400,0.253333,0.653600,0.380000,0.620400,0.586667,0.288800,0.793333,0.144400
0.133333,0.360000,0.266667,0.640000,0.400000,0.660000,0.600000,0.320000,0.800000,0.160000
0.140000,0.336400,0.280000,0.621600,0.420000,0.692400,0.613333,0.352800,0.806667,0.176400
0.146667,0.313600,0.293333,0.598400,0.440000,0.717600,0.626667,0.387200,0.813333,0.193600
0.153333,0.291600,0.306667,0.570400,0.460000,0.735600,0.640000,0.423200,0.820000,0.211600
0.160000,0.270400,0.320000,0.537600,0.480000,0.746400,0.653333,0.460800,0.826667,0.230400
0.166667,0.250000,0.333333,0.500000,0.500000,0.750000,0.666667,0.500000,0.833333,0.250000
0.173333,0.230400,0.346667,0.460800,0.520000,0.746400,0.680000,0.537600,0.840000,0.270400
0.180000,0.211600,0.360000,0.423200,0.540000,0.735600,0.693333,0.570400,0.846667,0.291600
0.186667,0.193600,0.373333,0.387200,0.560000,0.717600,0.706667,0.598400,0.853333,0.313600
0.193333,0.176400,0.386667,0.352800,0.580000,0.692400,0.720000,0.621600,0.860000,0.336400
0.200000,0.160000,0.400000,0.320000,0.600000,0.660000,0.733333,0.640000,0.866667,0.360000
0.206667,0.144400,0.413333,0.288800,0.620000,0.620400,0.746667,0.653600,0.873333,0.384400
0.213333,0.129600,0.426667,0.259200,0.640000,0.573600,0.760000,0.662400,0.880000,0.409600
0.220000,0.115600,0.440000,0.231200,0.660000,0.519600,0.773333,0.666400,0.886667,0.435600
0.226667,0.102400,0.453333,0.204800,0.680000,0.460800,0.786667,0.665600,0.893333,0.462400
0.233333,0.090000,0.466667,0.180000,0.700000,0.405000,0.800000,0.660000,0.900000,0.490000
0.240000,0.078400,0.480000,0.156800,0.720000,0.352800,0.813333,0.649600,0.906667,0.518400
0.246667,0.067600,0.493333,0.135200,0.740000,0.304200,0.826667,0.634400,0.913333,0.547600
0.253333,0.057600,0.506667,0.115200,0.760000,0.259200,0.840000,0.614400,0.920000,0.577600
0.260000,0.048400,0.520000,0.096800,0.780000,0.217800,0.853333,0.589600,0.926667,0.608400
0.266667,0.040000,0.533333,0.080000,0.800000,0.180000,0.866667,0.560000,0.933333,0.640000
0.273333,0.032400,0.546667,0.064800,0.820000,0.145800,0.880000,0.525600,0.940000,0.672400
0.280000,0.025600,0.560000,0.051200,0.840000,0.115200,0.893333,0.486400,0.946667,0.705600
0.286667,0.019600,0.573333,0.039200,0.860000,0.088200,0.906667,0.442400,0.953333,0.739600
0.293333,0.014400,0.586667,0.028800,0.880000,0.064800,0.920000,0.393600,0.960000,0.774400
0.300000,0.010000,0.600000,0.020000,0.900000,0.045000,0.933333,0.340000,0.966667,0.810000
0.306667,0.006400,0.613333,0.012800,0.920000,0.028800,0.946667,0.281600,0.973333,0.846400
0.313333,0.003600,0.626667,0.007200,0.940000,0.016200,0.960000,0.218400,0.980000,0.883600
0.320000,0.001600,0.640000,0.003200,0.960000,0.007200,0.973333,0.150400,0.986667,0.921600
0.326667,0.000400,0.653333,0.000800,0.980000,0.001800,0.986667,0.077600,0.993333,0.960400
0.333333,0.000000,0.666667,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,1.000000


==> fig07.csv <==
### File generated by J. Corno on the03-May-2017 16:28:03###
#
mode,err
1.000000000000000,0.000000029379159
2.000000000000000,0.000000029379546
3.000000000000000,0.000000041731201
4.000000000000000,0.000000033071809
5.000000000000000,0.000000033075075
6.000000000000000,0.000000963400580
7.000000000000000,0.000000963400645
8.000000000000000,0.000002081411342
9.000000000000000,0.000002081411549
10.000000000000000,0.000002196507555
11.000000000000000,0.000002196507736
12.000000000000000,0.000000809570947
13.000000000000000,0.000000810423531
14.000000000000000,0.000001740843062
15.000000000000000,0.000001740843111
16.000000000000000,0.000001741253017
17.000000000000000,0.000001741253166
18.000000000000000,0.000001753659002
19.000000000000000,0.000001753659267
20.000000000000000,0.000002735183011


==> fig08.csv <==
### File generated by J. Corno on the03-May-2017 16:15:07###
#
ndof11,infsup11,ndof12,infsup12,ndof13,infsup13,ndof21,infsup21,ndof22,infsup22,ndof23,infsup23,ndof31,infsup31,ndof32,infsup32,ndof33,infsup33
1136.000000000000000,0.889788365925485,1156.000000000000000,0.811510326663885,1180.000000000000000,0.712409006501121,1648.000000000000000,0.889788365925485,1668.000000000000000,0.811510326663885,1692.000000000000000,0.712409006501121,2892.000000000000000,0.889788365925485,2912.000000000000000,0.811510326663885,2936.000000000000000,0.712409006501121
4080.000000000000000,0.826408954724937,4116.000000000000000,0.532014974879417,4156.000000000000000,0.710807212013232,8844.000000000000000,0.826408954724937,8880.000000000000000,0.532014974879417,8920.000000000000000,0.710807212013233,21084.000000000000000,0.826408954724938,21120.000000000000000,0.532014974879418,21160.000000000000000,0.710807212013233
10128.000000000000000,0.808099813187534,10180.000000000000000,0.300322099424559,10236.000000000000000,0.715566005874764,26920.000000000000000,0.808099813187533,26972.000000000000000,0.300322099424559,27028.000000000000000,0.715566005874764,70860.000000000000000,0.808099813187533,70912.000000000000000,0.300322099424559,70968.000000000000000,0.715566005874764
20432.000000000000000,0.801899033038899,20500.000000000000000,0.183198872714874,20572.000000000000000,0.716284104568022,61060.000000000000000,0.801899033038897,61128.000000000000000,0.183198872714874,61200.000000000000000,0.716284104568022,168348.000000000000000,0.801899033038899,168416.000000000000000,0.183198872714874,168488.000000000000000,0.716284104568022


==> fig09.csv <==
### File generated by J. Corno on the03-May-2017 19:07:03###
#
ndof11,infsup11,ndof12,infsup12,ndof13,infsup13,ndof21,infsup21,ndof22,infsup22,ndof23,infsup23,ndof31,infsup31,ndof32,infsup32,ndof33,infsup33
4716.000000000000000,0.905586157088557,4716.000000000000000,0.756624844892867,4716.000000000000000,0.567049105459096,6956.000000000000000,0.905586157088557,6956.000000000000000,0.756624844892866,6956.000000000000000,0.567049105459096,12664.000000000000000,0.905586157088556,12664.000000000000000,0.756624844892867,12664.000000000000000,0.567049105459097
16096.000000000000000,0.813746022326352,16096.000000000000000,0.536570793213516,16096.000000000000000,0.536820322657097,27600.000000000000000,0.813746022326350,27600.000000000000000,0.536570793213516,27600.000000000000000,0.536820322657096,57764.000000000000000,0.813746022326351,57764.000000000000000,0.536570793213516,57764.000000000000000,0.536820322657097
38292.000000000000000,0.775332686956487,38292.000000000000000,0.300431553104333,38292.000000000000000,0.526938664243547,71156.000000000000000,0.775332686956487,71156.000000000000000,0.300431553104333,71156.000000000000000,0.526938664243547,158256.000000000000000,0.775332686956485,158256.000000000000000,0.300431553104333,158256.000000000000000,0.526938664243547
74904.000000000000000,0.747134896013785,74904.000000000000000,0.181421318518345,74904.000000000000000,0.520276199734676,146264.000000000000000,0.747134896013786,146264.000000000000000,0.181421318518345,146264.000000000000000,0.520276199734675,336460.000000000000000,0.747134896013786,336460.000000000000000,0.181421318518345,336460.000000000000000,0.520276199734676


==> fig10.csv <==
ndof11,infsup11,ndof12,infsup12,ndof13,infsup13,ndof21,infsup21,ndof22,infsup22,ndof23,infsup23,ndof31,infsup31,ndof32,infsup32,ndof33,infsup33
3462.000000000000000,0.416460239869336,3522.000000000000000,0.289300207133882,3594.000000000000000,0.043075050799520,5380.000000000000000,0.416460239869336,5440.000000000000000,0.289300207133882,5512.000000000000000,0.043075050799520,10218.000000000000000,0.416460239869336,10278.000000000000000,0.289300207133882,10350.000000000000000,0.043075050799520
12876.000000000000000,0.272171963584099,12984.000000000000000,0.074268459016087,13104.000000000000000,0.064213938730302,29668.000000000000000,0.272171963584099,29776.000000000000000,0.074268459016087,29896.000000000000000,0.064213938730302,73608.000000000000000,0.272171963584099,73716.000000000000000,0.074268459016087,73836.000000000000000,0.064213938730302
32514.000000000000000,0.214636978402366,32670.000000000000000,0.033530596752079,32838.000000000000000,0.058084490100962,90748.000000000000000,0.214636978402366,90904.000000000000000,0.033530596752079,91072.000000000000000,0.058084490100962,244998.000000000000000,0.214636978402366,245154.000000000000000,0.033530596752079,245322.000000000000000,0.058084490100962
66264.000000000000000,0.213538605412418,66468.000000000000000,0.016664348998385,66684.000000000000000,0.057755775352967,206116.000000000000000,0.213538605412418,206320.000000000000000,0.016664348998385,206536.000000000000000,0.057755775352967,578820.000000000000000,0.213538605412418,579024.000000000000000,0.016664348998385,579240.000000000000000,0.057755775352967
118014.000000000000000,0.213491397836840,118266.000000000000000,0.008929938200132,118530.000000000000000,0.057720651026257,393268.000000000000000,0.213491397836840,393520.000000000000000,0.008929938200132,393784.000000000000000,0.057720651026257,1129506.000000000000000,0.213491397836840,1129758.000000000000000,0.008929938200132,1130022.000000000000000,0.057720651026257
191652.000000000000000,0.213488477100662,191952.000000000000000,0.005159549202831,192264.000000000000000,0.057717453139216,669700.000000000000000,0.213488477100662,670000.000000000000000,0.005159549202831,670312.000000000000000,0.057717453139216,1951488.000000000000000,0.213488477100662,1951788.000000000000000,0.005159549202831,1952100.000000000000000,0.057717453139216


==> fig11.csv <==
ndof11,error11,ndof12,error12,ndof13,error13,ndof21,error21,ndof22,error22,ndof23,error23,ndof31,error31,ndof32,error32,ndof33,error33
3462.000000000000000,0.052402929541922,3522.000000000000000,0.053127308435794,3594.000000000000000,0.052741731178443,5380.000000000000000,0.001828209769944,5440.000000000000000,0.001324737794309,5512.000000000000000,0.001357500200508,10218.000000000000000,0.001654849368438,10278.000000000000000,0.000025214542848,10350.000000000000000,0.000015556721329
12876.000000000000000,0.011332774171322,12984.000000000000000,0.011337810423226,13104.000000000000000,0.011339224062324,29668.000000000000000,0.000088670011856,29776.000000000000000,0.000059031882664,29896.000000000000000,0.000059419634843,73608.000000000000000,0.000160568353907,73716.000000000000000,0.000000720818444,73836.000000000000000,0.000000143805193
32514.000000000000000,0.004786828240684,32670.000000000000000,0.004787202380164,32838.000000000000000,0.004787354201716,90748.000000000000000,0.000018211516041,90904.000000000000000,0.000010456543073,91072.000000000000000,0.000010465614226,244998.000000000000000,0.000045022226109,245154.000000000000000,0.000000099911105,245322.000000000000000,0.000000010493186
66264.000000000000000,0.002624199782446,66468.000000000000000,0.002624265203607,66684.000000000000000,0.002624292670442,206116.000000000000000,0.000006320440676,206320.000000000000000,0.000003131561900,206536.000000000000000,0.000003130340111,578820.000000000000000,0.000018550274559,579024.000000000000000,0.000000024479793,579240.000000000000000,0.000000001701601
118014.000000000000000,0.001653647645521,118266.000000000000000,0.001653665178439,118530.000000000000000,0.001653672495445,393268.000000000000000,0.000002865935097,393520.000000000000000,0.000001240899801,393784.000000000000000,0.000001240286226,1129506.000000000000000,0.000009375048566,1129758.000000000000000,0.000000008199497,1130022.000000000000000,0.000000000421769
191652.000000000000000,0.001136528170695,191952.000000000000000,0.001136534391301,192264.000000000000000,0.001136536769672,669700.000000000000000,0.000001526542539,670000.000000000000000,0.000000585323221,670312.000000000000000,0.000000585037513,1951488.000000000000000,0.000005381041493,1951788.000000000000000,0.000000003348117,1952100.000000000000000,0.000000000140550


==> fig12a.csv <==
### File generated by J. Corno on the06-May-2017 11:21:21###
#
h,mode1,mode2,mode3,mode4,mode5,mode6,mode7,mode8,mode9,mode10
0.250000000000000,0.000585477435390,0.000585477435928,0.000599915538160,0.000590290136455,0.000590290136465,0.010683677005309,0.010683677005313,0.010689452246333,0.010689452246333,0.010689452246333
0.125000000000000,0.000034026485952,0.000034026491621,0.000034127836709,0.000034060268209,0.000034060268209,0.000486717458019,0.000486717458020,0.000486757997980,0.000486757997981,0.000486757997983
0.083333333333333,0.000006614426491,0.000006614691355,0.000006620490642,0.000006616630273,0.000006616645821,0.000089791631481,0.000089791631481,0.000089793960663,0.000089793960674,0.000089793960696
0.062500000000000,0.000002080644784,0.000002080677529,0.000002081523186,0.000002080936339,0.000002080936339,0.000027718250474,0.000027718250476,0.000027718559374,0.000027718559381,0.000027718559381
0.050000000000000,0.000000849140510,0.000000850035043,0.000000855516098,0.000000833779196,0.000000849790259,0.000011222949456,0.000011222949462,0.000011223014036,0.000011223014073,0.000011223014073
0.041666666666667,0.000000405023014,0.000000408997242,0.000000410432121,0.000000409407220,0.000000410381877,0.000005378236193,0.000005378236198,0.000005378254179,0.000005378254179,0.000005378254211


==> fig12b.csv <==
### File generated by J. Corno on the06-May-2017 11:21:21###
#
h,mode1,mode2,mode3,mode4,mode5,mode6,mode7,mode8,mode9,mode10
0.333333333333333,0.000954850191513,0.000954850191588,0.001337290607033,0.001083076942629,0.001083804414686,0.010837242421425,0.010837242421427,0.025005378170510,0.025005378170511,0.026073735105936
0.142857142857143,0.000040194039057,0.000040194084071,0.000046462656440,0.000042283808075,0.000042284010851,0.000489225049871,0.000489225049874,0.000671396631597,0.000671396631599,0.000673757457223
0.090909090909091,0.000007310409186,0.000007310989113,0.000008011515694,0.000007543967432,0.000007544127362,0.000090072164553,0.000090072164559,0.000108881255778,0.000108881255778,0.000109160235420
0.052631578947368,0.000000895848977,0.000000895848977,0.000000947606940,0.000000914630766,0.000000914903095,0.000011242432068,0.000011242432079,0.000012496841962,0.000012496841963,0.000012516317680
0.043478260869565,0.000000419564030,0.000000419564030,0.000000443100341,0.000000433595431,0.000000436005955,0.000005385865510,0.000005385865599,0.000005873768458,0.000005873768463,0.000005881396824


==> fig12c.csv <==
### File generated by J. Corno on the06-May-2017 11:21:21###
#
h,mode1,mode2,mode3,mode4,mode5,mode6,mode7,mode8,mode9,mode10
0.250000000000000,0.000007288807789,0.000007288810556,0.000009719656299,0.000008098963911,0.000008098966633,0.000210443297967,0.000210443297969,0.000793676616735,0.000793676616755,0.000796500781632
0.125000000000000,0.000000116657219,0.000000118133006,0.000000129755271,0.000000120910996,0.000000121398785,0.000007801409950,0.000007801409955,0.000008060866235,0.000008060866246,0.000008066180902
0.083333333333333,0.000000009362727,0.000000004305343,0.000000011047389,0.000000009888003,0.000000011519725,0.000000614373985,0.000000614374003,0.000000619188863,0.000000619188865,0.000000619474850


==> fig12d.csv <==
### File generated by J. Corno on the06-May-2017 11:21:21###
#
h,mode1,mode2,mode3,mode4,mode5,mode6,mode7,mode8,mode9,mode10
0.333333333333333,0.000020919626891,0.000020919654868,0.000036387418748,0.000025591925169,0.000026046141743,0.000215746848412,0.000215746848412,0.001250457807926,0.001250457807995,0.001259027497938
0.142857142857143,0.000000155878635,0.000000159835780,0.000000211966351,0.000000176496691,0.000000176496691,0.000007817929223,0.000007817929252,0.000013601911107,0.000013601911107,0.000013624032762
0.090909090909091,0.000000012473440,0.000000010426917,0.000000167405264,0.000000012291938,0.000000014670399,0.000000615138322,0.000000615138332,0.000000842189078,0.000000842189079,0.000000843240436


==> fig13a.csv <==
### File generated by J. Corno on the23-May-2017 15:04:31###
#
Mode,err
1.000000000000000,0.000056936545723
2.000000000000000,0.000056936545836
3.000000000000000,0.500007287500592
4.000000000000000,0.000004858333750
5.000000000000000,0.000109028272376
6.000000000000000,0.399934583036564
7.000000000000000,0.000209471793548
8.000000000000000,0.000209471793554
9.000000000000000,0.000944475772327
10.000000000000000,0.000944475772336
11.000000000000000,0.001683917989451
12.000000000000000,0.165263401675454
13.000000000000000,0.000175369550246
14.000000000000000,0.000175369550248
15.000000000000000,0.000175369550263
16.000000000000000,0.000175369550348
17.000000000000000,0.001421436369937
18.000000000000000,0.248933922722545
19.000000000000000,0.248933922722543
20.000000000000000,0.248933922722541


==> fig13b.csv <==
### File generated by J. Corno on the23-May-2017 15:05:29###
#
Mode,err
1.000000000000000,0.000056936545815
2.000000000000000,0.000056936545842
3.000000000000000,0.000056937145680
4.000000000000000,0.000056938601834
5.000000000000000,0.000056944027195
6.000000000000000,0.000944475772329
7.000000000000000,0.000944475772331
8.000000000000000,0.000945957207394
9.000000000000000,0.000945957207397
10.000000000000000,0.200210443460284
11.000000000000000,0.200210443460295
12.000000000000000,0.000175369550249
13.000000000000000,0.000175369550341
14.000000000000000,0.000796485498876
15.000000000000000,0.000796500961541
16.000000000000000,0.001421436369939
17.000000000000000,0.001421436369941
18.000000000000000,0.248933922722543
19.000000000000000,0.248933922722541
20.000000000000000,0.001166931943451


==> fig13c.csv <==
### File generated by J. Corno on the23-May-2017 15:04:57###
#
Mode,err
1.000000000000000,0.000056937126989
2.000000000000000,0.000056937127325
3.000000000000000,0.000056937144789
4.000000000000000,0.000056938930303
5.000000000000000,0.000056943470992
6.000000000000000,0.000943817708903
7.000000000000000,0.000943817708906
8.000000000000000,0.000944475774846
9.000000000000000,0.000944475774859
10.000000000000000,0.000945957207396
11.000000000000000,0.000945957207412
12.000000000000000,0.000796485500392
13.000000000000000,0.000796500963952
14.000000000000000,0.000797810308478
15.000000000000000,0.000797810308521
16.000000000000000,0.000800633152617
17.000000000000000,0.000800633152650
18.000000000000000,0.001162878272474
19.000000000000000,0.001166931943450
20.000000000000000,0.001166931943455


==> fig13d.csv <==
### File generated by J. Corno on the23-May-2017 15:05:51###
#
Mode,err
1.000000000000000,0.000056937127141
2.000000000000000,0.000056937127143
3.000000000000000,0.000056937144839
4.000000000000000,0.000056938930310
5.000000000000000,0.000056943471036
6.000000000000000,0.000943817708774
7.000000000000000,0.000943817708775
8.000000000000000,0.000944475774852
9.000000000000000,0.000944475774853
10.000000000000000,0.000945957207396
11.000000000000000,0.000945957207396
12.000000000000000,0.000796485500389
13.000000000000000,0.000796500963945
14.000000000000000,0.000797810239280
15.000000000000000,0.000797810239280
16.000000000000000,0.000800633164859
17.000000000000000,0.000800633164860
18.000000000000000,0.001162878272492
19.000000000000000,0.001166931943451
20.000000000000000,0.001166931943453


==> fig14a.csv <==
### File generated by J. Corno on the23-May-2017 15:34:59###
#
h1,beta1
0.250000000000000,0.180338728276477
0.125000000000000,0.180462836569296
0.083333333333333,0.180469355526615
0.062500000000000,0.180470440806931
0.050000000000000,0.180470735826673
0.041666666666667,0.180470841488534
0.035714285714286,0.180470886703016
0.031250000000000,0.180470908622439
0.027777777777778,0.180470920278560
0.025000000000000,0.180470926935620


==> fig14b.csv <==
### File generated by J. Corno on the23-May-2017 15:34:59###
#
h15,beta15
0.250000000000000,0.089837039496362
0.125000000000000,0.096337261075119
0.083333333333333,0.096972933950914
0.062500000000000,0.097071486291709
0.050000000000000,0.097097706845154
0.041666666666667,0.097106964923149
0.035714285714286,0.097110884755115
0.031250000000000,0.097112769761834
0.027777777777778,0.097113765944785
0.025000000000000,0.097114332134313
0.022727272727273,0.097114673085007
0.020833333333333,0.097114888290412


==> fig14c.csv <==
### File generated by J. Corno on the23-May-2017 15:42:48###
#
h26,beta26
0.250000000000000,0.000000000037825
0.125000000000000,0.081861614949716
0.083333333333333,0.085813194868674
0.062500000000000,0.086201288619592
0.050000000000000,0.086292070263800
0.041666666666667,0.086322521528868


==> fig15.csv <==
### File generated by J. Corno on the23-May-2017 16:31:35###
#
mode,err
1.000000000000000,0.002671148938373
2.000000000000000,0.002649013660079
3.000000000000000,0.000018353246596
4.000000000000000,0.004600879047769
5.000000000000000,0.000077593188209
6.000000000000000,0.004424651211997
7.000000000000000,0.004248075358322
8.000000000000000,0.000006023374347
9.000000000000000,0.000007515214525
10.000000000000000,0.000012028879104
11.000000000000000,0.000013508872062
12.000000000000000,0.005897307279006
13.000000000000000,0.005716131979778
14.000000000000000,0.000270992344755
15.000000000000000,0.000205265029214
16.000000000000000,0.000010308110017
17.000000000000000,0.000015370071388
18.000000000000000,0.000003554570403
19.000000000000000,0.000004698538693
20.000000000000000,0.000005342067040
21.000000000000000,0.006315077267059
22.000000000000000,0.000399062164253
23.000000000000000,0.000004204507505
24.000000000000000,0.000004802760406
25.000000000000000,0.000008460142268
26.000000000000000,0.000008983440521
27.000000000000000,0.005584364292977
28.000000000000000,0.005415526711782
29.000000000000000,0.001206604872203
30.000000000000000,0.001024768707064
31.000000000000000,0.000003243606869
32.000000000000000,0.000005172941324
33.000000000000000,0.007552102227226
34.000000000000000,0.006776833742635
35.000000000000000,0.001204282538471
36.000000000000000,0.001063648722083
37.000000000000000,0.000567704200137
38.000000000000000,0.000493654708803
39.000000000000000,0.000002850008971
40.000000000000000,0.000005899769393

